A multi-factor market-neutral investment strategy for New York Stock Exchange equities

This report presents a systematic market-neutral, multi-factor investment strategy for New York Stock Exchange equities with the objective of delivering steady returns while minimizing correlation with the market. A robust feature set is integrated combining momentum-based indicators, fundamental factors, and analyst recommendations. Using various statistical tests for feature selection, the strategy identifies key drivers of equity performance and ranks stocks to build a balanced portfolio of long and short positions. Portfolio construction methods, including equally weighted, risk parity, and minimum variance beta-neutral approaches, were evaluated through rigorous backtesting. Risk parity demonstrated superior performance with a higher Sharpe ratio, lower beta, and smaller maximum drawdown compared to the Standard and Poor's 500 index. Risk parity's market neutrality, combined with its ability to maintain steady returns and mitigate large drawdowns, makes it a suitable approach for managing significant capital in equity markets.

==> stock_time_series.csv <==
Time,Stock_A,Stock_B
0,100.22352136885506,101.43114944139313
1,100.43099784471238,103.58034508697109
2,100.99215309824206,107.81860759977722
3,101.94721194501001,111.93987334802183
4,102.11153833776888,106.3352534162985
5,102.27587211852611,102.49001079674302
6,103.25621329688879,104.45620940568269
7,103.87125433639197,106.41741074943656
8,103.92968627410559,108.38365903476574
9,104.44353370510365,123.70064253748966
10,104.5046911547224,125.89026212036734
11,104.56480817700015,130.33858222119474
12,104.94338661058922,134.0606468152726
13,104.35210591187757,136.57226936060079
14,103.84558829863106,135.21724992214445
15,103.86225432185698,138.15918434422252
16,103.67617572909086,134.97394102617727
17,104.08728244014308,133.93272413932226
18,103.9483670175429,131.89732748811085
19,103.58252576332637,132.13088158576116
20,104.51176312072543,141.2955733925602
21,104.67985919689085,133.73257016229826
22,104.97994230038478,136.3836684639013
23,104.6085010279731,129.8388625192477
24,104.63322421332113,127.857192596195
25,104.95283479007492,132.11905252416946
26,104.70458309161924,132.28223014065637
27,105.14334261125916,127.87730856904415
28,105.14275061218005,124.9221512721093
29,105.28118383615744,127.54659980795302
30,105.28011127203857,124.53119082118948
31,106.38333186645194,125.3030827196224
32,106.64695352670424,125.39142761934269
33,106.44067902005844,122.69108376902444
34,107.08051964188924,131.17291766643075
35,106.80083541078663,133.61465129580782
36,107.16451943992313,125.4201384892824
37,106.55236329556159,126.07201328846514
38,106.22437498494166,123.33092496949659
39,106.58265795246714,126.64671584878653
40,107.18466332484942,123.38269043516073
41,107.53147446276927,122.82980220939815
42,107.74912814707892,124.755808865425
43,107.8833268954481,128.1248871822105
44,107.48768741116713,123.22975909409243
45,107.43345292877385,121.79781169083364
46,107.49586089322631,119.80408798629485
47,108.24126130640919,117.09682859610501
48,108.66558494809935,124.06470309733443
49,108.14191228957048,125.59068748128325
50,108.5574454871825,120.45320920404811
51,108.65385387237953,124.03071453237223
52,108.61893438362618,132.42539686052777
53,109.16388412498894,136.46131544283736
54,109.89752932149649,130.28989311912636
55,110.58630078648315,128.25901436776635
56,110.47834831241732,133.23271650461788
57,110.60889815466862,130.30809618224777
58,111.0276621101846,131.98943143493773
59,111.736352828774,134.99402518876008
60,111.790419833128,131.19236084255274
61,111.97656870501363,130.86031695841058
62,111.74841337809526,117.80130513823931
63,111.47981580864332,113.60981211300715
64,112.11514784010508,112.50559704753954
65,112.99515126434632,107.42052185978518
66,113.23244212101952,113.85622461561675
67,113.95372733645529,108.0417166438792
68,114.38615895911109,106.1875962371963
69,114.36555048092315,106.61661608644567
70,114.7978739147863,112.28776678281515
71,115.75968578108035,106.45037571820242
72,116.01325947486521,111.00908826692728
73,116.98704453136588,110.95607805111065
74,116.07785464590985,106.93610098702388
75,116.71740618426307,108.69057242418198
76,117.0262727763546,109.39286874658089
77,117.16141488002931,106.89805877805068
78,117.47240264085467,107.08332465811583
79,116.84769204066862,105.44812781077377
80,117.01853510252609,105.80825473188379
81,117.44893117109075,108.36283497007301
82,118.38367890260876,114.61295977475942
83,118.42015271577,109.56775531955705
84,118.32602600585241,118.00594635828713
85,118.36993074762375,110.10365270030213
86,119.05155711197405,109.40256986026483
87,119.46919052270526,111.66189622630817
88,119.50049384239446,112.69192123735331
89,120.00115959867982,110.10718069817594
90,120.3145399072708,109.18074923685187
91,121.02012556439496,107.11480303832155
92,120.97389708353451,104.66340155064974
93,121.09614452894988,107.96786747883885
94,121.18939127142475,109.30198696280405
95,120.80050495614967,106.43640612186645
96,121.20345449221308,109.94086316370448
97,121.5906247760784,111.07611878731593
98,121.86262124295187,114.2336248027768
99,122.0267524443174,116.65819771057625
100,121.65953102177909,113.24827520699297
101,121.73993603791904,110.91360858631015
102,121.85540991686635,113.8088405469082
103,121.76408055710098,116.15637914874708
104,121.96119739823563,115.97883031299548
105,122.41271569518653,116.35419738633567
106,123.53119476211563,121.37091450959437
107,123.87945018927432,118.91068649435606
108,124.26504327648394,121.00513355914126
109,124.5012380257735,120.10242048951065
110,123.9074863902733,119.13775321670684
111,124.1652505577055,123.4389181647606
112,124.46204956356335,126.64664110081775
113,125.84020392556607,129.8067371849253
114,126.02333690279892,134.93470995364763
115,126.42872861823344,134.9247828602837
116,126.68280373325042,137.55865228556857
117,126.42659402770597,136.22364279929974
118,127.21055970562212,137.42636574935855
119,127.81862498171552,136.8118510719928
120,128.44428476926925,137.10589247206875
121,128.30475582599595,139.3925781139214
122,129.20570867730157,136.02575292109253
123,128.84457111042943,144.3013595639394
124,129.3783522140239,140.18334757804558
125,130.63375265702277,135.23265066699972
126,130.4577067220983,139.77115170110497
127,130.47256815516144,142.84386001706173
128,130.7871066808352,145.24639682537537
129,130.8302380478673,147.66583640253754
130,130.4021349152719,147.5229068512549
131,130.70268366531894,143.83994690541658
132,130.49434240552657,144.04922267829653
133,130.97715441069676,141.24663337235307
134,130.83310891667588,145.0531698461291
135,131.80027481031817,144.37099786022557
136,131.71750624015118,140.97506661316052
137,131.84227396924302,139.59558078665358
138,132.47805212844375,141.1533641438611
139,132.1938585974328,138.80452347275025
140,132.56591097938903,135.4216994305895
141,133.42382063020045,136.30250581666218
142,132.9701485860323,137.1884296412021
143,133.32292923375618,135.0667144798226
144,133.7095719025523,133.08861879745427
145,134.33108760623648,133.92287608698987
146,134.0441551977257,128.0365962611056
147,133.71964513322214,122.3127987037044
148,134.2242142491341,119.34507935879967
149,134.6275527634734,118.39734829205732
150,135.0099699575134,119.54703609455433
151,135.4355670631714,125.35451850245755
152,135.39925134984546,128.69121453537068
153,135.77346092495225,127.95751795562197
154,136.175038949321,127.78751066411623
155,136.12327622259352,123.68345074567003
156,137.23257016399302,123.5154557418055
157,137.7154903897877,122.26687872622995
158,137.44909922743082,123.4638105076873
159,138.01424376270046,120.06094427358305
160,137.8453324224825,122.04438787065274
161,138.46921590555095,128.08140106276807
162,139.26027932748863,127.55241800904568
163,139.16066769561473,129.06532243754646
164,139.86388236515901,131.7319559444959
165,140.31932919366483,130.0331315970576
166,140.9589516770467,130.83555906440432
167,142.08220393062535,130.79198620763648
168,142.2414746898084,131.08874814193683
169,142.1719888272319,127.90276654662
170,142.04140274528478,127.90686478376077
171,141.94398352843467,129.8049154888476
172,142.1789831705827,135.51554746013278
173,142.60219697063454,139.2586883045786
174,142.99640324171745,147.77747567472989
175,143.63833111516797,144.6141429632827
176,143.91387737789742,148.00948305027043
177,144.83766312400255,148.64890861332887
178,144.98826296042984,157.31417788630455
179,146.48203449677953,153.987042284989
180,147.03328021465813,150.5342124563709
181,146.91725472565514,148.04269941469983
182,146.70504851291204,139.4531740575656
183,147.1918565111558,137.25621151094757
184,147.36099366914357,134.12573840483785
185,147.95198930286938,134.63337109084767
186,148.4346416453118,135.90645253406132
187,148.67156404600058,143.3171934310299
188,148.56020228425413,147.02494632387908
189,148.1482164445299,144.62338924133454
190,148.21698012748408,140.9357880960461
191,148.872054996314,142.80952232217714
192,149.23809259255694,137.4346470341996
193,148.94720555352094,144.66653963772205
194,149.2948323815383,149.2903576607122
195,149.73792061380064,147.3197125923984
196,149.60988017889449,140.37323201613992
197,149.94875188795436,145.69477905290657
198,150.2446412226394,145.1426772120011
199,150.0,150.0

